HYSYNTH: Context-Free LLM Approximation for Guiding Program Synthesis

Many structured prediction and reasoning tasks can be framed as program synthesis problems, where the goal is to generate a program in a domain-specific language (DSL) that transforms input data into the desired output. Unfortunately, purely neural approaches, such as large language models (LLMs), often fail to produce fully correct programs in unfamiliar DSLs, while purely symbolic methods based on combinatorial search scale poorly to complex problems. Motivated by these limitations, we introduce a hybrid approach, where LLM completions for a given task are used to learn a task-specific, context-free surrogate model, which is then used to guide program synthesis. We evaluate this hybrid approach on three domains, and show that it outperforms both unguided search and direct sampling from LLMs, as well as existing program synthesizers.

==> user_prompt_arc.txt <==
You are an efficient assistant for logical reasoning and code generation.
You will help me solve a visual perception and reasoning task.
I will first provide you with the definition of a Domain Specific Language you will use for writing a solution for the task.
I will then present you with the description of the task that you will be tested in.
You will then respond the queries I make regarding the solution of the task.


This is the definition of the DSL you will use to solve the task.
It is given as a context-free grammar in the EBNF format used by the Lark parser generator, with some informative comments about the semantics.
You will return a string that is parseable by the `program` non-terminal of the grammar.

```
library: "(" program* ")"

// Rules are executed one after another, in the order they appear.
// There could be no rules, in which case the program does nothing.
program: "(" "do" rule* ")"
...

<<< DSL IMPLEMENTATION IN LARK >>>

```


Now we continue with the visual perception and reasoning task.
The input for the task is a small number of pairs of grids of characters.
The value of each of the cells of the grids are the colors defined in the DSL, so we can think of grids as images.
Each pair of images correspond to an input-output example for an unknown program P.
For each pair, the program P is evaluated on the image grid and operates on the objects that appear in it.
The output of the program is then the output image.
The objects in the images are easy and natural to identify for humans, so there is no need to define them explicitly.
However you are able to abstract them correctly, and the DSL is interpreted with the same correct abstraction.


Now I will show you some demonstration tasks along with the output you would be expected to produce for each of them.

## DEMONSTRATION TASK 1

### INPUT
PAIR 1
INPUT GRID:
O O O O O O O O
O O O O O R O O
O R O O O R O R
O R R O O R O O
O O O O O O O O
O R R O O O O O
O R R O R R O O
O O O O O O O O
(` \newpage `)
OUTPUT GRID:
O O O O O O O O
O O O O O Y O O
O Y O O O Y O Y
O Y Y O O Y O O
O O O O O O O O
O Y Y O O O O O
O Y Y O Y Y O O
O O O O O O O O

PAIR 2

<<< ENCODING OF EXAMPLE PAIR 2 >>>

### EXPECTED OUTPUT
{
    "nl_description": "Recolor all objects to color Y",
    "code": <<< EXPECTED CODE IN DSL >>>
}

<<< MORE DEMONSTRATION TASKS (4 IN TOTAL) >>>

Now follows task you will be evaluated on.
Output the solution as a JSON object, which should contain both a natural language description of the solution and the solution written in the DSL.
The code should be parseable by the DSL grammar.
The JSON must have the following structure:

{
    "nl_description": "TO_BE_FILLED",
    "code": "TO_BE_FILLED"
}

## TEST TASK

PAIR 1
INPUT GRID:
O O R O O F O O O C
O O O O O O O O O O
O O O O X X X X O O
O O O O X X X X O O
O X X O X X X X O O
O X X O X X X X O O
O X X O O O O O O O
O X X O O O O X X X
O X X O O O O X X X
O O O O O O O X X X
OUTPUT GRID:
O O R O O F O O O C
O O O O O O O O O O
O O O O F F F F O O
O O O O F F F F O O
O R R O F F F F O O
O R R O F F F F O O
O R R O O O O O O O
O R R O O O O C C C
O R R O O O O C C C
O O O O O O O C C C

PAIR 2
INPUT GRID:
O B O O O Y O O A O
O O O O O O O O O O
X X X X O O O X X X
X X X X O O O X X X
X X X X O O O X X X
X X X X O O O X X X
O O O O O O O O O O
O O O X X X X O O O
O O O X X X X O O O
O O O O O O O O O O
OUTPUT GRID:
O B O O O Y O O A O
O O O O O O O O O O
B B B B O O O A A A
B B B B O O O A A A
B B B B O O O A A A
B B B B O O O A A A
O O O O O O O O O O
O O O Y Y Y Y O O O
O O O Y Y Y Y O O O
O O O O O O O O O O

PAIR 3
INPUT GRID:
O B O O O F O O A O
O O O O O O O O O O
O X X O O O O O O O
O X X O O O O X X X
O X X O O O O X X X
O O O X X X O O O O
O O O X X X O O O O
O O O X X X O O O O
O O O O O O O O O O
O O O O O O O O O O
OUTPUT GRID:
O B O O O F O O A O
O O O O O O O O O O
O B B O O O O O O O
O B B O O O O A A A
O B B O O O O A A A
O O O F F F O O O O
O O O F F F O O O O
O O O F F F O O O O
O O O O O O O O O O
O O O O O O O O O O

